Dark matter effective field theory scattering in direct detection experiments

We examine the consequences of the effective field theory (EFT) of dark matter-nucleon scattering for current and proposed direct detection experiments. Exclusion limits on EFT coupling constants computed using the optimum interval method are presented for SuperCDMS Soudan, CDMS II, and LUX, and the necessity of combining results from multiple experiments in order to determine dark matter parameters is discussed. We demonstrate that spectral differences between the standard dark matter model and a general EFT interaction can produce a bias when calculating exclusion limits and when developing signal models for likelihood and machine learning techniques. We also discuss the implications of the EFT for the next-generation (G2) direct detection experiments and point out regions of complementarity in the EFT parameter space.

==> EFT_code_release/limits/CDMSIIGe_isoscalar_EFT_limits.txt <==
5.7010e+00 1.7209e+01 5.4506e+09 1.7193e+07 4.7167e+11 7.8316e+13 9.0830e+13 3.7454e+08 3.3127e+10 1.5569e+10 8.6579e+04 1.7332e+07 7.4300e+13 4.5772e+17 2.7414e+13
6.1880e+00 9.8620e-01 2.8069e+08 9.8775e+05 1.3928e+10 4.0397e+12 2.5151e+12 1.1539e+07 1.8099e+09 8.4761e+08 4.7120e+03 9.4212e+05 3.8261e+12 1.2166e+16 1.3342e+12
6.7160e+00 1.5788e-01 4.0532e+07 1.5853e+05 1.5817e+09 5.8435e+11 2.9039e+11 1.3679e+06 2.7706e+08 1.2927e+08 7.1841e+02 1.4345e+05 5.5250e+11 1.3453e+15 1.5367e+11
7.2900e+00 4.3650e-02 8.3106e+06 4.4024e+04 3.4599e+08 1.2009e+11 6.8390e+10 3.2666e+05 6.1972e+07 2.8741e+07 1.5965e+02 3.1815e+04 1.1329e+11 2.9470e+14 3.4636e+10
7.9120e+00 1.7222e-02 3.8305e+06 1.7366e+04 1.1356e+08 5.5428e+10 2.2530e+10 1.0779e+05 2.8232e+07 1.3108e+07 7.2815e+01 1.4513e+04 5.2229e+10 9.4992e+13 1.4526e+10
8.5880e+00 7.5844e-03 1.1733e+06 7.7184e+03 4.5622e+07 1.7095e+10 1.0410e+10 4.8959e+04 1.0778e+07 4.9172e+06 2.7281e+01 5.4063e+03 1.6004e+10 3.9598e+13 3.9276e+09
9.3220e+00 3.3160e-03 4.6013e+05 3.3901e+03 1.7136e+07 6.7501e+09 4.2750e+09 1.9781e+04 4.7069e+06 2.1335e+06 1.1832e+01 2.3396e+03 6.2786e+09 1.4944e+13 1.3140e+09
1.0118e+01 1.7543e-03 1.8302e+05 1.8121e+03 7.7983e+06 2.7039e+09 2.2025e+09 1.0201e+04 2.0894e+06 9.3202e+05 5.1628e+00 1.0153e+03 2.4986e+09 7.0328e+12 4.3446e+08
1.0982e+01 9.2088e-04 6.5275e+04 9.6227e+02 3.5511e+06 9.7060e+08 1.1630e+09 5.2202e+03 9.8197e+05 4.3040e+05 2.3817e+00 4.6553e+02 8.9134e+08 3.3092e+12 1.4424e+08
1.1920e+01 4.6897e-04 2.7241e+04 4.9310e+02 1.5085e+06 4.0667e+08 5.9667e+08 2.5757e+03 4.4142e+05 1.8961e+05 1.0481e+00 2.0353e+02 3.7206e+08 1.5029e+12 5.7192e+07
1.2938e+01 2.4995e-04 1.3024e+04 2.7504e+02 7.1236e+05 1.9504e+08 3.2300e+08 1.3780e+03 2.2313e+05 9.5096e+04 5.2560e-01 1.0184e+02 1.7791e+08 6.9326e+11 2.5856e+07
1.4043e+01 1.4445e-04 6.8904e+03 1.5487e+02 3.7879e+05 1.0360e+08 1.7898e+08 7.3854e+02 1.2537e+05 5.2981e+04 2.9271e-01 5.6511e+01 9.4138e+07 3.7185e+11 1.1428e+07
1.5242e+01 9.0889e-05 3.5684e+03 9.7830e+01 2.2057e+05 5.8296e+07 1.0931e+08 4.4785e+02 7.6569e+04 3.2055e+04 1.7707e-01 3.4089e+01 4.8799e+07 2.1920e+11 5.1382e+06
1.6544e+01 6.1224e-05 1.8751e+03 6.6243e+01 1.3815e+05 2.8868e+07 7.2113e+07 2.9255e+02 5.0089e+04 2.0731e+04 1.1449e-01 2.1960e+01 2.5638e+07 1.3929e+11 2.2189e+06
1.7957e+01 4.3667e-05 9.3404e+02 4.7519e+01 8.1111e+04 1.4470e+07 5.0645e+07 2.0316e+02 3.3525e+04 1.2258e+04 6.7609e-02 1.2720e+01 1.2775e+07 9.4127e+10 1.1898e+06
1.9491e+01 3.2702e-05 5.6717e+02 3.5776e+01 5.0518e+04 8.8313e+06 3.7487e+07 1.4862e+02 2.0516e+04 7.8966e+03 4.3546e-02 8.1644e+00 7.7576e+06 5.7561e+10 6.8243e+05
2.1156e+01 2.2796e-05 3.6473e+02 2.7645e+01 3.3533e+04 5.7114e+06 2.9031e+07 1.0891e+02 1.4233e+04 5.4011e+03 2.9799e-02 5.5590e+00 4.9881e+06 3.8903e+10 4.1354e+05
2.2962e+01 1.7000e-05 2.4623e+02 1.9502e+01 2.0330e+04 3.8804e+06 2.2591e+07 7.4314e+01 9.0448e+03 3.3590e+03 1.8546e-02 3.4364e+00 3.3672e+06 2.7820e+10 2.6219e+05
2.4924e+01 1.3226e-05 1.7329e+02 1.5283e+01 1.4763e+04 2.7466e+06 1.6396e+07 5.6554e+01 6.8516e+03 2.4999e+03 1.3816e-02 2.5453e+00 2.3694e+06 1.8067e+10 1.7269e+05
2.7052e+01 1.0695e-05 1.2628e+02 1.2429e+01 1.1143e+04 2.0151e+06 1.3187e+07 4.4765e+01 5.3935e+03 1.9304e+03 1.0683e-02 1.9559e+00 1.7261e+06 1.3992e+10 1.1750e+05
2.9363e+01 7.7682e-06 9.4916e+01 1.0459e+01 8.6980e+03 1.5248e+06 1.0979e+07 3.1875e+01 4.3922e+03 1.5393e+03 8.5339e-03 1.5517e+00 1.2967e+06 1.1227e+10 8.2312e+04
3.1871e+01 6.6341e-06 7.3331e+01 7.8583e+00 6.9911e+03 1.1856e+06 9.4205e+06 2.6713e+01 3.6831e+03 1.2625e+03 7.0146e-03 1.2664e+00 1.0012e+06 9.2939e+09 5.9190e+04
3.4593e+01 5.8096e-06 5.8026e+01 6.9335e+00 5.7679e+03 9.4423e+05 7.2279e+06 2.2983e+01 3.1714e+03 1.0615e+03 5.9146e-03 1.0599e+00 7.9149e+05 7.9076e+09 4.3614e+04
3.7547e+01 5.2006e-06 4.6987e+01 6.2533e+00 4.8730e+03 7.6896e+05 6.4888e+06 2.0218e+01 2.7928e+03 9.1252e+02 5.1016e-03 9.0654e-01 6.4018e+05 6.8894e+09 3.2945e+04
4.0754e+01 4.7502e-06 3.8913e+01 5.7516e+00 4.1989e+03 6.4009e+05 5.9468e+06 1.8162e+01 2.5118e+03 8.0071e+02 4.4937e-03 7.9187e-01 5.2948e+05 6.1356e+09 2.5580e+04
4.4235e+01 4.4135e-06 3.2930e+01 5.3803e+00 3.6928e+03 5.4412e+05 5.5488e+06 1.6616e+01 2.3014e+03 7.1548e+02 4.0345e-03 7.0466e-01 4.4745e+05 5.5700e+09 2.0397e+04
4.8013e+01 4.1666e-06 2.8458e+01 5.1126e+00 3.3079e+03 4.7200e+05 5.2628e+06 1.5450e+01 2.1458e+03 6.5032e+02 3.6827e-03 6.3827e-01 3.8612e+05 5.1455e+09 1.6713e+04
5.2113e+01 3.9878e-06 2.5090e+01 4.9249e+00 3.0141e+03 4.1746e+05 5.0608e+06 1.4585e+01 2.0289e+03 6.0074e+02 3.4178e-03 5.8764e-01 3.3995e+05 4.8309e+09 1.4058e+04
5.6564e+01 3.8673e-06 2.2545e+01 4.8033e+00 2.7902e+03 3.7610e+05 4.9324e+06 1.3949e+01 1.9458e+03 5.6316e+02 3.2192e-03 5.4926e-01 3.0505e+05 4.5978e+09 1.2123e+04
6.1395e+01 3.7925e-06 2.0624e+01 4.7361e+00 2.6213e+03 3.4478e+05 4.8583e+06 1.3511e+01 1.8887e+03 5.3518e+02 3.0741e-03 5.2059e-01 2.7869e+05 4.4335e+09 1.0699e+04
6.6639e+01 3.7581e-06 1.9182e+01 4.7150e+00 2.4963e+03 3.2124e+05 4.8352e+06 1.3232e+01 1.8544e+03 5.1502e+02 2.9710e-03 4.9985e-01 2.5890e+05 4.3242e+09 9.6449e+03
7.2331e+01 3.7593e-06 1.8121e+01 4.7382e+00 2.4074e+03 3.0384e+05 4.8567e+06 1.3093e+01 1.8393e+03 5.0140e+02 2.9048e-03 4.8568e-01 2.4431e+05 4.2630e+09 8.8657e+03
7.8508e+01 3.7908e-06 1.7363e+01 4.7965e+00 2.3487e+03 2.9140e+05 4.9154e+06 1.3073e+01 1.8411e+03 4.9335e+02 2.8697e-03 4.7712e-01 2.3381e+05 4.2429e+09 8.2944e+03
8.5214e+01 3.8519e-06 1.6845e+01 4.8916e+00 2.3155e+03 2.8305e+05 5.0133e+06 1.3157e+01 1.8580e+03 4.9018e+02 2.8619e-03 4.7336e-01 2.2665e+05 4.2596e+09 7.8841e+03
9.2491e+01 3.9409e-06 1.6530e+01 5.0205e+00 2.3049e+03 2.7802e+05 5.1434e+06 1.3354e+01 1.8891e+03 4.9134e+02 2.8786e-03 4.7388e-01 2.2223e+05 4.3095e+09 7.6013e+03
1.0039e+02 4.0560e-06 1.6391e+01 5.1844e+00 2.3137e+03 2.7588e+05 5.3080e+06 1.3627e+01 1.9337e+03 4.9643e+02 2.9177e-03 4.7833e-01 2.2020e+05 4.3905e+09 7.4222e+03
1.0897e+02 4.1960e-06 1.6406e+01 5.3770e+00 2.3408e+03 2.7627e+05 5.5080e+06 1.4001e+01 1.9910e+03 5.0518e+02 2.9779e-03 4.8623e-01 2.2024e+05 4.5010e+09 7.3298e+03
1.1827e+02 4.3636e-06 1.6558e+01 5.6043e+00 2.3848e+03 2.7895e+05 5.7382e+06 1.4462e+01 2.0606e+03 5.1751e+02 3.0582e-03 4.9759e-01 2.2216e+05 4.6414e+09 7.3116e+03
1.2837e+02 4.5588e-06 1.6838e+01 5.8651e+00 2.4451e+03 2.8376e+05 6.0041e+06 1.5009e+01 2.1428e+03 5.3304e+02 3.1584e-03 5.1224e-01 2.2579e+05 4.8093e+09 7.3588e+03
1.3934e+02 4.7790e-06 1.7236e+01 6.1604e+00 2.5210e+03 2.9056e+05 6.3051e+06 1.5648e+01 2.2381e+03 5.5197e+02 3.2782e-03 5.3012e-01 2.3102e+05 5.0055e+09 7.4651e+03
1.5124e+02 5.0239e-06 1.7750e+01 6.4925e+00 2.6124e+03 2.9929e+05 6.6427e+06 1.6384e+01 2.3465e+03 5.7426e+02 3.4170e-03 5.5122e-01 2.3780e+05 5.2307e+09 7.6263e+03
1.6416e+02 5.3013e-06 1.8376e+01 6.8615e+00 2.7195e+03 3.0990e+05 7.0187e+06 1.7209e+01 2.4687e+03 5.9994e+02 3.5763e-03 5.7560e-01 2.4610e+05 5.4868e+09 7.8397e+03
1.7818e+02 5.6098e-06 1.9115e+01 7.2714e+00 2.8425e+03 3.2240e+05 7.4356e+06 1.8125e+01 2.6051e+03 6.2913e+02 3.7565e-03 6.0335e-01 2.5590e+05 5.7742e+09 8.1038e+03
1.9339e+02 5.9513e-06 1.9967e+01 7.7234e+00 2.9819e+03 3.3682e+05 7.8949e+06 1.9152e+01 2.7566e+03 6.6194e+02 3.9584e-03 6.3458e-01 2.6722e+05 6.0945e+09 8.4180e+03
2.0991e+02 6.3266e-06 2.0936e+01 8.2169e+00 3.1382e+03 3.5321e+05 8.4004e+06 2.0288e+01 2.9240e+03 6.9856e+02 4.1830e-03 6.6948e-01 2.8011e+05 6.4496e+09 8.7828e+03
2.2784e+02 6.7376e-06 2.2026e+01 8.7615e+00 3.3125e+03 3.7163e+05 8.9568e+06 2.1542e+01 3.1084e+03 7.3919e+02 4.4318e-03 7.0823e-01 2.9462e+05 6.8417e+09 9.1991e+03
2.4730e+02 7.1895e-06 2.3242e+01 9.3578e+00 3.5057e+03 3.9218e+05 9.5665e+06 2.2919e+01 3.3109e+03 7.8406e+02 4.7061e-03 7.5100e-01 3.1081e+05 7.2730e+09 9.6688e+03
2.6842e+02 7.6840e-06 2.4591e+01 1.0010e+01 3.7189e+03 4.1498e+05 1.0227e+07 2.4430e+01 3.5329e+03 8.3347e+02 5.0078e-03 7.9814e-01 3.2879e+05 7.7464e+09 1.0194e+04
2.9134e+02 8.2243e-06 2.6082e+01 1.0722e+01 3.9535e+03 4.4017e+05 1.0952e+07 2.6084e+01 3.7757e+03 8.8770e+02 5.3386e-03 8.4990e-01 3.4865e+05 8.2649e+09 1.0778e+04
3.1623e+02 8.8139e-06 2.7722e+01 1.1500e+01 4.2109e+03 4.6788e+05 1.1743e+07 2.7892e+01 4.0410e+03 9.4712e+02 5.7007e-03 9.0663e-01 3.7052e+05 8.8318e+09 1.1423e+04


==> EFT_code_release/limits/CDMSIIGe_isoscalar_EFT_limits_alt_halo_model.txt <==
5.7010e+00 8.2009e+02 2.6234e+11 8.1913e+08 3.3448e+13 3.7688e+15 7.3444e+15 2.6435e+10 1.5859e+12 7.4556e+11 4.1461e+06 8.3010e+08 3.5763e+15 3.7194e+19 1.3260e+15
6.1880e+00 6.3298e+00 1.8970e+09 6.3320e+06 1.2776e+11 2.7280e+13 2.3786e+13 1.0382e+08 1.1887e+10 5.5766e+09 3.1006e+04 6.2031e+06 2.5860e+13 1.1724e+17 9.2669e+12
6.7160e+00 4.4530e-01 1.2328e+08 4.4630e+05 6.1980e+09 1.7751e+12 1.1388e+12 5.2099e+06 8.0759e+08 3.7783e+08 2.1003e+03 4.1978e+05 1.6805e+12 5.4300e+15 5.7675e+11
7.2900e+00 7.9915e-02 2.0330e+07 8.0258e+04 8.6072e+08 2.9352e+11 1.6100e+11 7.5110e+05 1.3972e+08 6.5170e+07 3.6217e+02 7.2311e+04 2.7720e+11 7.3990e+14 7.4952e+10
7.9120e+00 2.2919e-02 4.3988e+06 2.3105e+04 2.0209e+08 6.3559e+10 4.0853e+10 1.9124e+05 3.7474e+07 1.7388e+07 9.6587e+01 1.9250e+04 5.9968e+10 1.7391e+14 1.8428e+10
8.5880e+00 9.3265e-03 1.9672e+06 9.3988e+03 6.9241e+07 2.8540e+10 1.3817e+10 6.5476e+04 1.5337e+07 7.1312e+06 3.9611e+01 7.8924e+03 2.6825e+10 5.8375e+13 7.3444e+09
9.3220e+00 4.1745e-03 6.4100e+05 4.2504e+03 2.7408e+07 9.3400e+09 6.4438e+09 2.9657e+04 5.9037e+06 2.6940e+06 1.4946e+01 2.9615e+03 8.7432e+09 2.4045e+13 2.1397e+09
1.0118e+01 2.0174e-03 2.5670e+05 2.0631e+03 1.0828e+07 3.7670e+09 2.7393e+09 1.2549e+04 2.6924e+06 1.2203e+06 6.7672e+00 1.3371e+03 3.5030e+09 9.5551e+12 7.3014e+08
1.0982e+01 1.0209e-03 9.6816e+04 1.0560e+03 4.9629e+06 1.4313e+09 1.4527e+09 6.6429e+03 1.2005e+06 5.3509e+05 2.9638e+00 5.8252e+02 1.3218e+09 4.5427e+12 2.3559e+08
1.1920e+01 5.4040e-04 3.6084e+04 5.6569e+02 2.2606e+06 5.3655e+08 7.7329e+08 3.4256e+03 5.6722e+05 2.4729e+05 1.3674e+00 2.6620e+02 4.9278e+08 2.1464e+12 7.9654e+07
1.2938e+01 2.8316e-04 1.5601e+04 2.9829e+02 9.5715e+05 2.3274e+08 4.0005e+08 1.6990e+03 2.5350e+05 1.0882e+05 6.0157e-01 1.1680e+02 2.1309e+08 9.4230e+11 3.2621e+07
1.4043e+01 1.5062e-04 7.7480e+03 1.6083e+02 4.6630e+05 1.1616e+08 2.2116e+08 8.7828e+02 1.3388e+05 5.6997e+04 3.1496e-01 6.0981e+01 1.0585e+08 4.6098e+11 1.5256e+07
1.5242e+01 9.1458e-05 4.2633e+03 9.8167e+01 2.5583e+05 6.4142e+07 1.2319e+08 5.0187e+02 7.8711e+04 3.3187e+04 1.8333e-01 3.5380e+01 5.8248e+07 2.5508e+11 6.5470e+06
1.6544e+01 6.0411e-05 2.1186e+03 6.5152e+01 1.5378e+05 3.2483e+07 7.7896e+07 3.1508e+02 5.0292e+04 2.0972e+04 1.1583e-01 2.2275e+01 2.8970e+07 1.5508e+11 2.6519e+06
1.7957e+01 4.2621e-05 1.1588e+03 4.6254e+01 9.9269e+04 1.7848e+07 5.3153e+07 2.1288e+02 3.4268e+04 1.2694e+04 6.9981e-02 1.3216e+01 1.5852e+07 1.0159e+11 1.3551e+06
1.9491e+01 3.1744e-05 5.9627e+02 3.4659e+01 5.6409e+04 9.2463e+06 3.8548e+07 1.5276e+02 2.0509e+04 7.9669e+03 4.3947e-02 8.2560e+00 8.1550e+06 6.8647e+10 7.5354e+05
2.1156e+01 2.2162e-05 3.7616e+02 2.6775e+01 3.6239e+04 5.8661e+06 2.9416e+07 1.1409e+02 1.3998e+04 5.3628e+03 2.9568e-02 5.5345e+00 5.1448e+06 4.2082e+10 4.4702e+05
2.2962e+01 1.6432e-05 2.5075e+02 1.8793e+01 2.1542e+04 3.9343e+06 2.3217e+07 7.6435e+01 8.8228e+03 3.3071e+03 1.8251e-02 3.3928e+00 3.4299e+06 2.9303e+10 2.7938e+05
2.4924e+01 1.2761e-05 1.7495e+02 1.4696e+01 1.5375e+04 2.7627e+06 1.6616e+07 5.7338e+01 6.6501e+03 2.4481e+03 1.3520e-02 2.4986e+00 2.3925e+06 1.8740e+10 1.8213e+05
2.7052e+01 1.0310e-05 1.2675e+02 1.1974e+01 1.1462e+04 2.0153e+06 1.3217e+07 4.4944e+01 5.2236e+03 1.8850e+03 1.0422e-02 1.9139e+00 1.7330e+06 1.4316e+10 1.2289e+05
2.9363e+01 7.4961e-06 9.4834e+01 1.0089e+01 8.8641e+03 1.5188e+06 1.0922e+07 3.1782e+01 4.2508e+03 1.5009e+03 8.3115e-03 1.5159e+00 1.2962e+06 1.1366e+10 8.5493e+04
3.1871e+01 6.4156e-06 7.3001e+01 7.5969e+00 7.0711e+03 1.1772e+06 9.3200e+06 2.6501e+01 3.5662e+03 1.2307e+03 6.8289e-03 1.2364e+00 9.9720e+05 9.3364e+09 6.1094e+04
3.4593e+01 5.6328e-06 5.7586e+01 6.7192e+00 5.7989e+03 9.3529e+05 7.1247e+06 2.2719e+01 3.0729e+03 1.0349e+03 5.7574e-03 1.0341e+00 7.8603e+05 7.8950e+09 4.4750e+04
3.7547e+01 5.0529e-06 4.6473e+01 6.0770e+00 4.8744e+03 7.5967e+05 6.3804e+06 1.9929e+01 2.7109e+03 8.9017e+02 4.9679e-03 8.8432e-01 6.3369e+05 6.8484e+09 3.3553e+04
4.0754e+01 4.6249e-06 3.8313e+01 5.6031e+00 4.1821e+03 6.2997e+05 5.8362e+06 1.7863e+01 2.4419e+03 7.8046e+02 4.3744e-03 7.7239e-01 5.2174e+05 6.0766e+09 2.5772e+04
4.4235e+01 4.3064e-06 3.2255e+01 5.2559e+00 3.6621e+03 5.3302e+05 5.4392e+06 1.6316e+01 2.2407e+03 6.9719e+02 3.9253e-03 6.8651e-01 4.3857e+05 5.5016e+09 2.0290e+04
4.8013e+01 4.0726e-06 2.7733e+01 5.0055e+00 3.2670e+03 4.6022e+05 5.1552e+06 1.5149e+01 2.0910e+03 6.3352e+02 3.5848e-03 6.2141e-01 3.7648e+05 5.0706e+09 1.6422e+04
5.2113e+01 3.9065e-06 2.4351e+01 4.8319e+00 2.9663e+03 4.0544e+05 4.9555e+06 1.4289e+01 1.9812e+03 5.8509e+02 3.3280e-03 5.7195e-01 3.3002e+05 4.7515e+09 1.3676e+04
5.6564e+01 3.7957e-06 2.1821e+01 4.7206e+00 2.7381e+03 3.6430e+05 4.8286e+06 1.3658e+01 1.9040e+03 5.4869e+02 3.1367e-03 5.3457e-01 2.9527e+05 4.5155e+09 1.1710e+04
6.1395e+01 3.7281e-06 1.9934e+01 4.6627e+00 2.5668e+03 3.3350e+05 4.7565e+06 1.3229e+01 1.8509e+03 5.2163e+02 2.9982e-03 5.0697e-01 2.6935e+05 4.3497e+09 1.0289e+04
6.6639e+01 3.7006e-06 1.8539e+01 4.6512e+00 2.4409e+03 3.1068e+05 4.7347e+06 1.2951e+01 1.8204e+03 5.0250e+02 2.9018e-03 4.8729e-01 2.5016e+05 4.2386e+09 9.2582e+03
7.2331e+01 3.7077e-06 1.7530e+01 4.6809e+00 2.3521e+03 2.9408e+05 4.7569e+06 1.2817e+01 1.8089e+03 4.8988e+02 2.8418e-03 4.7417e-01 2.3628e+05 4.1763e+09 8.5096e+03
7.8508e+01 3.7456e-06 1.6820e+01 4.7471e+00 2.2941e+03 2.8248e+05 4.8160e+06 1.2800e+01 1.8138e+03 4.8280e+02 2.8124e-03 4.6659e-01 2.2647e+05 4.1553e+09 7.9710e+03
8.5214e+01 3.8124e-06 1.6352e+01 4.8483e+00 2.2619e+03 2.7493e+05 4.9138e+06 1.2893e+01 1.8337e+03 4.8055e+02 2.8100e-03 4.6377e-01 2.1994e+05 4.1712e+09 7.5923e+03
9.2491e+01 3.9062e-06 1.6082e+01 4.9829e+00 2.2526e+03 2.7062e+05 5.0438e+06 1.3095e+01 1.8673e+03 4.8256e+02 2.8316e-03 4.6521e-01 2.1614e+05 4.2202e+09 7.3387e+03
1.0039e+02 4.0245e-06 1.5985e+01 5.1504e+00 2.2623e+03 2.6913e+05 5.2072e+06 1.3370e+01 1.9144e+03 4.8844e+02 2.8753e-03 4.7035e-01 2.1467e+05 4.3001e+09 7.1858e+03
1.0897e+02 4.1694e-06 1.6037e+01 5.3506e+00 2.2904e+03 2.7012e+05 5.4059e+06 1.3747e+01 1.9738e+03 4.9796e+02 2.9396e-03 4.7903e-01 2.1522e+05 4.4094e+09 7.1165e+03
1.1827e+02 4.3421e-06 1.6223e+01 5.5816e+00 2.3354e+03 2.7336e+05 5.6340e+06 1.4207e+01 2.0453e+03 5.1087e+02 3.0236e-03 4.9106e-01 2.1759e+05 4.5482e+09 7.1185e+03
1.2837e+02 4.5406e-06 1.6532e+01 5.8468e+00 2.3963e+03 2.7865e+05 5.8974e+06 1.4757e+01 2.1296e+03 5.2704e+02 3.1277e-03 5.0632e-01 2.2162e+05 4.7143e+09 7.1833e+03
1.3934e+02 4.7615e-06 1.6957e+01 6.1465e+00 2.4727e+03 2.8589e+05 6.1955e+06 1.5395e+01 2.2267e+03 5.4654e+02 3.2501e-03 5.2475e-01 2.2721e+05 4.9077e+09 7.3049e+03
1.5124e+02 5.0120e-06 1.7494e+01 6.4827e+00 2.5644e+03 2.9500e+05 6.5297e+06 1.6131e+01 2.3368e+03 5.6935e+02 3.3920e-03 5.4637e-01 2.3431e+05 5.1310e+09 7.4795e+03
1.6416e+02 5.2927e-06 1.8141e+01 6.8563e+00 2.6716e+03 3.0596e+05 6.9018e+06 1.6949e+01 2.4606e+03 5.9552e+02 3.5541e-03 5.7122e-01 2.4289e+05 5.3840e+09 7.7044e+03
1.7818e+02 5.6049e-06 1.8898e+01 7.2704e+00 2.7944e+03 3.1877e+05 7.3138e+06 1.7863e+01 2.5986e+03 6.2515e+02 3.7368e-03 5.9940e-01 2.5294e+05 5.6680e+09 7.9786e+03
1.9339e+02 5.9496e-06 1.9767e+01 7.7243e+00 2.9333e+03 3.3346e+05 7.7683e+06 1.8884e+01 2.7516e+03 6.5838e+02 3.9412e-03 6.3106e-01 2.6449e+05 5.9844e+09 8.3017e+03
2.0991e+02 6.3268e-06 2.0751e+01 8.2238e+00 3.0890e+03 3.5010e+05 8.2682e+06 2.0014e+01 2.9206e+03 6.9539e+02 4.1681e-03 6.6634e-01 2.7758e+05 6.3351e+09 8.6742e+03
2.2784e+02 6.7420e-06 2.1854e+01 8.7727e+00 3.2624e+03 3.6875e+05 8.8202e+06 2.1259e+01 3.1065e+03 7.3640e+02 4.4191e-03 7.0542e-01 2.9226e+05 6.7222e+09 9.0974e+03
2.4730e+02 7.1974e-06 2.3082e+01 9.3735e+00 3.4544e+03 3.8951e+05 9.4185e+06 2.2627e+01 3.3106e+03 7.8163e+02 4.6956e-03 7.4856e-01 3.0862e+05 7.1480e+09 9.5730e+03
2.6842e+02 7.6954e-06 2.4443e+01 1.0030e+01 3.6662e+03 4.1250e+05 1.0074e+07 2.4127e+01 3.5341e+03 8.3139e+02 4.9994e-03 7.9604e-01 3.2675e+05 7.6152e+09 1.0104e+04
2.9134e+02 8.2392e-06 2.5944e+01 1.0748e+01 3.8991e+03 4.3786e+05 1.0790e+07 2.5768e+01 3.7785e+03 8.8597e+02 5.3323e-03 8.4814e-01 3.4675e+05 8.1269e+09 1.0692e+04
3.1623e+02 8.8326e-06 2.7595e+01 1.1531e+01 4.1546e+03 4.6573e+05 1.1572e+07 2.7562e+01 4.0454e+03 9.4574e+02 5.6966e-03 9.0519e-01 3.6875e+05 8.6863e+09 1.1341e+04


==> EFT_code_release/limits/CDMSIISi_isoscalar_EFT_limits.txt <==
4.4580e+00 2.3809e+02 1.7119e+11 3.0535e+08 2.3456e+13 4.8778e+15 2.4843e+15 1.0026e+10 1.0802e+12 5.2284e+11 2.2216e+06 2.9359e+08 2.2509e+19 2.3250e+19 1.5969e+15
4.8390e+00 4.6211e+00 3.0670e+09 5.9284e+06 1.5712e+11 8.7365e+13 1.6996e+13 6.9378e+07 2.0177e+10 9.7528e+09 4.1464e+04 5.4778e+06 1.4890e+17 1.5398e+17 2.7428e+13
5.2520e+00 7.0902e-01 4.3280e+08 9.0990e+05 1.5894e+10 1.2325e+13 1.7785e+12 7.2698e+06 2.9767e+09 1.4366e+09 6.1118e+03 8.0714e+05 1.5024e+16 1.5556e+16 3.6949e+12
5.7010e+00 1.9757e-01 1.1083e+08 2.5364e+05 3.4653e+09 3.1550e+12 4.0214e+11 1.6438e+06 7.9784e+08 3.8444e+08 1.6366e+03 2.1606e+05 3.2712e+15 3.3919e+15 9.0079e+11
6.1880e+00 7.4479e-02 3.8368e+07 9.5647e+04 1.1039e+09 1.0918e+12 1.3303e+11 5.4356e+05 2.8941e+08 1.3921e+08 5.9308e+02 7.8264e+04 1.0410e+15 1.0811e+15 2.9617e+11
6.7160e+00 3.3956e-02 1.6043e+07 4.3623e+04 4.4336e+08 4.5634e+11 5.5542e+10 2.2679e+05 1.2697e+08 6.0963e+07 2.5992e+02 3.4284e+04 4.1773e+14 4.3458e+14 1.1731e+11
7.2900e+00 1.7681e-02 7.6250e+06 2.2724e+04 2.0854e+08 2.1679e+11 2.7197e+10 1.1096e+05 6.3533e+07 3.0441e+07 1.2990e+02 1.7126e+04 1.9632e+14 2.0463e+14 5.2536e+10
7.9120e+00 1.0151e-02 3.9564e+06 1.3052e+04 1.0976e+08 1.1242e+11 1.4948e+10 6.0922e+04 3.4929e+07 1.6694e+07 7.1315e+01 9.3968e+03 1.0324e+14 1.0785e+14 2.5461e+10
8.5880e+00 6.2880e-03 2.1929e+06 8.0890e+03 6.2786e+07 6.2264e+10 8.9652e+09 3.6495e+04 2.0643e+07 9.8378e+06 4.2076e+01 5.5405e+03 5.8996e+13 6.1791e+13 1.3081e+10
9.3220e+00 4.1432e-03 1.2827e+06 5.3329e+03 3.8324e+07 3.6389e+10 5.7608e+09 2.3418e+04 1.2936e+07 6.1445e+06 2.6317e+01 3.4627e+03 3.5971e+13 3.7790e+13 7.0603e+09
1.0118e+01 2.8741e-03 7.8572e+05 3.7017e+03 2.4670e+07 2.2270e+10 3.9162e+09 1.5894e+04 8.5153e+06 4.0298e+06 1.7287e+01 2.2726e+03 2.3125e+13 2.4379e+13 3.9835e+09
1.0982e+01 2.0829e-03 5.0139e+05 2.6844e+03 1.6611e+07 1.4197e+10 2.7908e+09 1.1307e+04 5.8478e+06 2.7563e+06 1.1844e+01 1.5556e+03 1.5550e+13 1.6455e+13 2.3414e+09
1.1920e+01 1.5676e-03 3.3196e+05 2.0218e+03 1.1632e+07 9.3890e+09 2.0709e+09 8.3740e+03 4.1682e+06 1.9561e+06 8.4213e+00 1.1050e+03 1.0872e+13 1.1553e+13 1.4293e+09
1.2938e+01 1.2195e-03 2.2729e+05 1.5741e+03 8.4327e+06 6.4211e+09 1.5917e+09 6.4231e+03 3.0713e+06 1.4347e+06 6.1888e+00 8.1116e+02 7.8697e+12 8.3990e+12 9.0380e+08
1.4043e+01 9.7693e-04 1.6048e+05 1.2620e+03 6.3070e+06 4.5279e+09 1.2618e+09 5.0811e+03 2.3317e+06 1.0839e+06 4.6854e+00 6.1342e+02 5.8761e+12 6.3006e+12 5.9022e+08
1.5242e+01 8.0331e-04 1.1651e+05 1.0385e+03 4.8519e+06 3.2828e+09 1.0283e+09 4.1314e+03 1.8187e+06 8.4107e+05 3.6438e+00 4.7648e+02 4.5123e+12 4.8620e+12 3.9684e+08
1.6544e+01 6.7621e-04 8.6757e+04 8.7497e+02 3.8288e+06 2.4410e+09 8.5882e+08 3.4426e+03 1.4537e+06 6.6864e+05 2.9036e+00 3.7921e+02 3.5542e+12 3.8494e+12 2.7395e+08
1.7957e+01 5.8135e-04 6.6110e+04 7.5289e+02 3.0921e+06 1.8572e+09 7.3336e+08 2.9326e+03 1.1882e+06 5.4337e+05 2.3654e+00 3.0852e+02 2.8647e+12 3.1194e+12 1.9369e+08
1.9491e+01 5.0941e-04 5.1456e+04 6.6032e+02 2.5502e+06 1.4430e+09 6.3887e+08 2.5484e+03 9.9104e+05 4.5051e+05 1.9663e+00 2.5611e+02 2.3578e+12 2.5820e+12 1.4002e+08
2.1156e+01 4.5416e-04 4.0845e+04 5.8924e+02 2.1441e+06 1.1434e+09 5.6669e+08 2.2547e+03 8.4220e+05 3.8045e+05 1.6651e+00 2.1656e+02 1.9780e+12 2.1790e+12 1.0338e+08
2.2962e+01 4.1132e-04 3.3024e+04 5.3414e+02 1.8348e+06 9.2270e+08 5.1099e+08 2.0278e+03 7.2811e+05 3.2675e+05 1.4342e+00 1.8625e+02 1.6888e+12 1.8720e+12 7.7874e+07
2.4924e+01 3.7788e-04 2.7163e+04 4.9119e+02 1.5958e+06 7.5742e+08 4.6769e+08 1.8510e+03 6.3953e+05 2.8505e+05 1.2549e+00 1.6272e+02 1.4653e+12 1.6347e+12 5.9794e+07
2.7052e+01 3.5174e-04 2.2707e+04 4.5764e+02 1.4089e+06 6.3181e+08 4.3393e+08 1.7127e+03 5.7002e+05 2.5228e+05 1.1141e+00 1.4423e+02 1.2905e+12 1.4493e+12 4.6757e+07
2.9363e+01 3.3134e-04 1.9272e+04 4.3150e+02 1.2614e+06 5.3504e+08 4.0766e+08 1.6045e+03 5.1502e+05 2.2629e+05 1.0026e+00 1.2957e+02 1.1525e+12 1.3031e+12 3.7201e+07
3.1871e+01 3.1556e-04 1.6594e+04 4.1135e+02 1.1440e+06 4.5964e+08 3.8736e+08 1.5204e+03 4.7124e+05 2.0552e+05 9.1359e-01 1.1787e+02 1.0425e+12 1.1870e+12 3.0100e+07
3.4593e+01 3.0360e-04 1.4498e+04 3.9612e+02 1.0502e+06 4.0063e+08 3.7194e+08 1.4558e+03 4.3638e+05 1.8890e+05 8.4251e-01 1.0851e+02 9.5443e+11 1.0945e+12 2.4805e+07
3.7547e+01 2.9483e-04 1.2854e+04 3.8504e+02 9.7516e+05 3.5438e+08 3.6059e+08 1.4075e+03 4.0874e+05 1.7562e+05 7.8591e-01 1.0105e+02 8.8388e+11 1.0209e+12 2.0847e+07
4.0754e+01 2.8882e-04 1.1562e+04 3.7753e+02 9.1550e+05 3.1808e+08 3.5272e+08 1.3730e+03 3.8701e+05 1.6509e+05 7.4117e-01 9.5140e+01 8.2757e+11 9.6258e+11 1.7870e+07
4.4235e+01 2.8523e-04 1.0548e+04 3.7315e+02 8.6850e+05 2.8957e+08 3.4787e+08 1.3505e+03 3.7020e+05 1.5682e+05 7.0627e-01 9.0517e+01 7.8301e+11 9.1703e+11 1.5616e+07
4.8013e+01 2.8380e-04 9.7529e+03 3.7159e+02 8.3213e+05 2.6725e+08 3.4571e+08 1.3386e+03 3.5758e+05 1.5047e+05 6.7968e-01 8.6977e+01 7.4830e+11 8.8220e+11 1.3898e+07
5.2113e+01 2.8434e-04 9.1346e+03 3.7259e+02 8.0483e+05 2.4987e+08 3.4600e+08 1.3364e+03 3.4853e+05 1.4574e+05 6.6020e-01 8.4362e+01 7.2198e+11 8.5656e+11 1.2584e+07
5.6564e+01 2.8673e-04 8.6595e+03 3.7600e+02 7.8536e+05 2.3650e+08 3.4856e+08 1.3430e+03 3.4263e+05 1.4242e+05 6.4690e-01 8.2552e+01 7.0288e+11 8.3889e+11 1.1578e+07
6.1395e+01 2.9086e-04 8.3026e+03 3.8169e+02 7.7278e+05 2.2641e+08 3.5326e+08 1.3580e+03 3.3952e+05 1.4035e+05 6.3908e-01 8.1452e+01 6.9011e+11 8.2828e+11 1.0811e+07
6.6639e+01 2.9669e-04 8.0445e+03 3.8960e+02 7.6637e+05 2.1908e+08 3.6002e+08 1.3810e+03 3.3894e+05 1.3940e+05 6.3619e-01 8.0989e+01 6.8298e+11 8.2403e+11 1.0233e+07
7.2331e+01 3.0418e-04 7.8707e+03 3.9969e+02 7.6556e+05 2.1409e+08 3.6882e+08 1.4118e+03 3.4070e+05 1.3945e+05 6.3782e-01 8.1109e+01 6.8096e+11 8.2560e+11 9.8072e+06
7.8508e+01 3.1333e-04 7.7701e+03 4.1195e+02 7.6995e+05 2.1113e+08 3.7962e+08 1.4504e+03 3.4466e+05 1.4046e+05 6.4368e-01 8.1772e+01 6.8365e+11 8.3259e+11 9.5062e+06
8.5214e+01 3.2416e-04 7.7342e+03 4.2641e+02 7.7922e+05 2.0995e+08 3.9245e+08 1.4967e+03 3.5072e+05 1.4235e+05 6.5355e-01 8.2950e+01 6.9075e+11 8.4474e+11 9.3101e+06
9.2491e+01 3.3670e-04 7.7570e+03 4.4313e+02 7.9318e+05 2.1038e+08 4.0734e+08 1.5510e+03 3.5883e+05 1.4510e+05 6.6729e-01 8.4623e+01 7.0206e+11 8.6186e+11 9.2038e+06
1.0039e+02 3.5101e-04 7.8337e+03 4.6217e+02 8.1170e+05 2.1229e+08 4.2437e+08 1.6133e+03 3.6896e+05 1.4869e+05 6.8483e-01 8.6782e+01 7.1747e+11 8.8386e+11 9.1764e+06
1.0897e+02 3.6716e-04 7.9612e+03 4.8364e+02 8.3474e+05 2.1559e+08 4.4362e+08 1.6840e+03 3.8111e+05 1.5311e+05 7.0617e-01 8.9423e+01 7.3689e+11 9.1072e+11 9.2197e+06
1.1827e+02 3.8524e-04 8.1375e+03 5.0765e+02 8.6231e+05 2.2021e+08 4.6518e+08 1.7635e+03 3.9532e+05 1.5836e+05 7.3134e-01 9.2551e+01 7.6034e+11 9.4248e+11 9.3280e+06
1.2837e+02 4.0535e-04 8.3613e+03 5.3436e+02 8.9448e+05 2.2614e+08 4.8918e+08 1.8522e+03 4.1162e+05 1.6446e+05 7.6042e-01 9.6174e+01 7.8786e+11 9.7924e+11 9.4974e+06
1.3934e+02 4.2762e-04 8.6324e+03 5.6390e+02 9.3138e+05 2.3334e+08 5.1578e+08 1.9506e+03 4.3012e+05 1.7144e+05 7.9353e-01 1.0031e+02 8.1956e+11 1.0212e+12 9.7253e+06
1.5124e+02 4.5219e-04 8.9511e+03 5.9648e+02 9.7317e+05 2.4184e+08 5.4512e+08 2.0594e+03 4.5088e+05 1.7933e+05 8.3084e-01 1.0497e+02 8.5556e+11 1.0684e+12 1.0010e+07
1.6416e+02 4.7921e-04 9.3182e+03 6.3230e+02 1.0201e+06 2.5165e+08 5.7740e+08 2.1792e+03 4.7404e+05 1.8816e+05 8.7255e-01 1.1019e+02 8.9605e+11 1.1213e+12 1.0352e+07
1.7818e+02 5.0885e-04 9.7354e+03 6.7159e+02 1.0724e+06 2.6281e+08 6.1283e+08 2.3108e+03 4.9972e+05 1.9800e+05 9.1891e-01 1.1600e+02 9.4126e+11 1.1801e+12 1.0751e+07
1.9339e+02 5.4131e-04 1.0205e+04 7.1460e+02 1.1303e+06 2.7538e+08 6.5164e+08 2.4551e+03 5.2809e+05 2.0889e+05 9.7018e-01 1.2243e+02 9.9145e+11 1.2452e+12 1.1209e+07
2.0991e+02 5.7681e-04 1.0728e+04 7.6162e+02 1.1943e+06 2.8942e+08 6.9407e+08 2.6130e+03 5.5932e+05 2.2090e+05 1.0267e+00 1.2951e+02 1.0469e+12 1.3170e+12 1.1727e+07
2.2784e+02 6.1556e-04 1.1310e+04 8.1296e+02 1.2647e+06 3.0501e+08 7.4042e+08 2.7855e+03 5.9361e+05 2.3412e+05 1.0888e+00 1.3730e+02 1.1080e+12 1.3959e+12 1.2308e+07
2.4730e+02 6.5784e-04 1.1952e+04 8.6896e+02 1.3421e+06 3.2224e+08 7.9098e+08 2.9738e+03 6.3118e+05 2.4862e+05 1.1569e+00 1.4585e+02 1.1751e+12 1.4824e+12 1.2956e+07
2.6842e+02 7.0392e-04 1.2659e+04 9.2999e+02 1.4268e+06 3.4123e+08 8.4609e+08 3.1791e+03 6.7228e+05 2.6450e+05 1.2314e+00 1.5521e+02 1.2487e+12 1.5771e+12 1.3673e+07
2.9134e+02 7.5411e-04 1.3436e+04 9.9645e+02 1.5194e+06 3.6209e+08 9.0612e+08 3.4028e+03 7.1718e+05 2.8186e+05 1.3129e+00 1.6543e+02 1.3292e+12 1.6807e+12 1.4464e+07
3.1623e+02 8.0875e-04 1.4288e+04 1.0688e+03 1.6206e+06 3.8495e+08 9.7148e+08 3.6464e+03 7.6617e+05 3.0082e+05 1.4018e+00 1.7660e+02 1.4172e+12 1.7937e+12 1.5335e+07


==> EFT_code_release/limits/CDMSIISi_isoscalar_EFT_limits_alt_halo_model.txt <==
4.4580e+00 3.4187e+04 2.4884e+13 4.3842e+10 5.4296e+15 7.0906e+17 5.7919e+17 2.3108e+12 1.5603e+14 7.5536e+13 3.2094e+08 4.2414e+10 5.2711e+21 5.4439e+21 2.3357e+17
4.8390e+00 4.1720e+01 2.8823e+10 5.3514e+07 2.1747e+12 8.2117e+14 2.3256e+14 9.4636e+08 1.8569e+11 8.9817e+10 3.8175e+05 5.0441e+07 2.0684e+18 2.1378e+18 2.6330e+14
5.2520e+00 2.4180e+00 1.5699e+09 3.1023e+06 7.9304e+10 4.4716e+13 8.6814e+12 3.5433e+07 1.0450e+10 5.0492e+09 2.1471e+04 2.8362e+06 7.5135e+16 7.7729e+16 1.3865e+13
5.7010e+00 4.0796e-01 2.4693e+08 5.2355e+05 1.0023e+10 7.0316e+12 1.1294e+12 4.6133e+06 1.7064e+09 8.2345e+08 3.5034e+03 4.6265e+05 9.4782e+15 9.8164e+15 2.0962e+12
6.1880e+00 1.1509e-01 6.4493e+07 1.4775e+05 2.2953e+09 1.8360e+12 2.6720e+11 1.0915e+06 4.6466e+08 2.2389e+08 9.5314e+02 1.2583e+05 2.1679e+15 2.2482e+15 5.2341e+11
6.7160e+00 4.4000e-02 2.2687e+07 5.6505e+04 7.4519e+08 6.4559e+11 8.9889e+10 3.6707e+05 1.7106e+08 8.2286e+07 3.5055e+02 4.6260e+04 7.0312e+14 7.3024e+14 1.7514e+11
7.2900e+00 2.0564e-02 9.6999e+06 2.6419e+04 3.0426e+08 2.7591e+11 3.8126e+10 1.5560e+05 7.6828e+07 3.6886e+07 1.5727e+02 2.0744e+04 2.8682e+14 2.9839e+14 7.0878e+10
7.9120e+00 1.1069e-02 4.7399e+06 1.4226e+04 1.4586e+08 1.3476e+11 1.9039e+10 7.7642e+04 3.9630e+07 1.8985e+07 8.1021e+01 1.0682e+04 1.3738e+14 1.4320e+14 3.2564e+10
8.5880e+00 6.6000e-03 2.5380e+06 8.4867e+03 7.8499e+07 7.2111e+10 1.0712e+10 4.3641e+04 2.2555e+07 1.0777e+07 4.6042e+01 6.0663e+03 7.3865e+13 7.7166e+13 1.6247e+10
9.3220e+00 4.2483e-03 1.4502e+06 5.4657e+03 4.5990e+07 4.1172e+10 6.5913e+09 2.6819e+04 1.3796e+07 6.5716e+06 2.8113e+01 3.7013e+03 4.3230e+13 4.5284e+13 8.5790e+09
1.0118e+01 2.9024e-03 8.7151e+05 3.7364e+03 2.8741e+07 2.4722e+10 4.3455e+09 1.7656e+04 8.9237e+06 4.2355e+06 1.8147e+01 2.3872e+03 2.6986e+13 2.8356e+13 4.7408e+09
1.0982e+01 2.0812e-03 5.4676e+05 2.6811e+03 1.8913e+07 1.5494e+10 3.0273e+09 1.2279e+04 6.0438e+06 2.8572e+06 1.2262e+01 1.6116e+03 1.7734e+13 1.8702e+13 2.7307e+09
1.1920e+01 1.5543e-03 3.5656e+05 2.0039e+03 1.2995e+07 1.0094e+10 2.2072e+09 8.9365e+03 4.2591e+06 2.0047e+06 8.6195e+00 1.1317e+03 1.2168e+13 1.2882e+13 1.6362e+09
1.2938e+01 1.2024e-03 2.4096e+05 1.5514e+03 9.2709e+06 6.8135e+09 1.6728e+09 6.7593e+03 3.1089e+06 1.4565e+06 6.2751e+00 8.2303e+02 8.6677e+12 9.2157e+12 1.0178e+09
1.4043e+01 9.5928e-04 1.6828e+05 1.2387e+03 6.8395e+06 4.7526e+09 1.3111e+09 5.2865e+03 2.3424e+06 1.0921e+06 4.7147e+00 6.1767e+02 6.3840e+12 6.8184e+12 6.5571e+08
1.5242e+01 7.8659e-04 1.2112e+05 1.0166e+03 5.2004e+06 3.4163e+09 1.0585e+09 4.2584e+03 1.8163e+06 8.4243e+05 3.6450e+00 4.7697e+02 4.8458e+12 5.2003e+12 4.3625e+08
1.6544e+01 6.6097e-04 8.9605e+04 8.5501e+02 4.0639e+06 2.5238e+09 8.7738e+08 3.5215e+03 1.4454e+06 6.6679e+05 2.8918e+00 3.7793e+02 3.7799e+12 4.0767e+12 2.9881e+08
1.7957e+01 5.6771e-04 6.7950e+04 7.3503e+02 3.2555e+06 1.9111e+09 7.4457e+08 2.9813e+03 1.1776e+06 5.4018e+05 2.3485e+00 3.0652e+02 3.0223e+12 3.2767e+12 2.1008e+08
1.9491e+01 4.9728e-04 5.2693e+04 6.4444e+02 2.6672e+06 1.4796e+09 6.4536e+08 2.5777e+03 9.8004e+05 4.4688e+05 1.9478e+00 2.5388e+02 2.4712e+12 2.6939e+12 1.5120e+08
2.1156e+01 4.4336e-04 4.1699e+04 5.7510e+02 2.2302e+06 1.1689e+09 5.7012e+08 2.2714e+03 8.3146e+05 3.7677e+05 1.6467e+00 2.1433e+02 2.0620e+12 2.2607e+12 1.1118e+08
2.2962e+01 4.0165e-04 3.3622e+04 5.2149e+02 1.8996e+06 9.4076e+08 5.1237e+08 2.0360e+03 7.1789e+05 3.2319e+05 1.4166e+00 1.8410e+02 1.7526e+12 1.9329e+12 8.3417e+07
2.4924e+01 3.6916e-04 2.7586e+04 4.7977e+02 1.6456e+06 7.7038e+08 4.6767e+08 1.8535e+03 6.2990e+05 2.8166e+05 1.2382e+00 1.6066e+02 1.5149e+12 1.6811e+12 6.3804e+07
2.7052e+01 3.4380e-04 2.3008e+04 4.4725e+02 1.4480e+06 6.4124e+08 4.3293e+08 1.7111e+03 5.6096e+05 2.4908e+05 1.0983e+00 1.4229e+02 1.3298e+12 1.4852e+12 4.9717e+07
2.9363e+01 3.2405e-04 1.9490e+04 4.2196e+02 1.2925e+06 5.4203e+08 4.0594e+08 1.6000e+03 5.0648e+05 2.2327e+05 9.8769e-01 1.2774e+02 1.1841e+12 1.3312e+12 3.9438e+07
3.1871e+01 3.0881e-04 1.6753e+04 4.0250e+02 1.1691e+06 4.6488e+08 3.8511e+08 1.5137e+03 4.6318e+05 2.0267e+05 8.9953e-01 1.1614e+02 1.0684e+12 1.2093e+12 3.1822e+07
3.4593e+01 2.9726e-04 1.4602e+04 3.8782e+02 1.0707e+06 4.0426e+08 3.6928e+08 1.4475e+03 4.2865e+05 1.8615e+05 8.2899e-01 1.0685e+02 9.7598e+11 1.1124e+12 2.6101e+07
3.7547e+01 2.8881e-04 1.2899e+04 3.7715e+02 9.9196e+05 3.5627e+08 3.5759e+08 1.3977e+03 4.0114e+05 1.7288e+05 7.7252e-01 9.9397e+01 9.0183e+11 1.0350e+12 2.1762e+07
4.0754e+01 2.8301e-04 1.1547e+04 3.6993e+02 9.2901e+05 3.1819e+08 3.4940e+08 1.3620e+03 3.7938e+05 1.6226e+05 7.2754e-01 9.3448e+01 8.4236e+11 9.7363e+11 1.8457e+07
4.4235e+01 2.7955e-04 1.0476e+04 3.6574e+02 8.7902e+05 2.8802e+08 3.4424e+08 1.3382e+03 3.6242e+05 1.5385e+05 6.9217e-01 8.8753e+01 7.9493e+11 9.2525e+11 1.5938e+07
4.8013e+01 2.7819e-04 9.6325e+03 3.6427e+02 8.3989e+05 2.6425e+08 3.4177e+08 1.3250e+03 3.4957e+05 1.4733e+05 6.6497e-01 8.5125e+01 7.5754e+11 8.8782e+11 1.4016e+07
5.2113e+01 2.7875e-04 8.9735e+03 3.6532e+02 8.1001e+05 2.4568e+08 3.4174e+08 1.3214e+03 3.4027e+05 1.4242e+05 6.4485e-01 8.2419e+01 7.2872e+11 8.5976e+11 1.2551e+07
5.6564e+01 2.8113e-04 8.4659e+03 3.6872e+02 7.8816e+05 2.3135e+08 3.4396e+08 1.3267e+03 3.3411e+05 1.3894e+05 6.3092e-01 8.0520e+01 7.0731e+11 8.3985e+11 1.1436e+07
6.1395e+01 2.8522e-04 8.0835e+03 3.7437e+02 7.7340e+05 2.2053e+08 3.4831e+08 1.3402e+03 3.3076e+05 1.3671e+05 6.2251e-01 7.9338e+01 6.9242e+11 8.2716e+11 1.0592e+07
6.6639e+01 2.9100e-04 7.8059e+03 3.8221e+02 7.6497e+05 2.1263e+08 3.5472e+08 1.3618e+03 3.2995e+05 1.3562e+05 6.1908e-01 7.8801e+01 6.8333e+11 8.2097e+11 9.9597e+06
7.2331e+01 2.9841e-04 7.6169e+03 3.9221e+02 7.6230e+05 2.0720e+08 3.6312e+08 1.3910e+03 3.3149e+05 1.3555e+05 6.2021e-01 7.8853e+01 6.7952e+11 8.2073e+11 9.4954e+06
7.8508e+01 3.0748e-04 7.5043e+03 4.0437e+02 7.6496e+05 2.0389e+08 3.7352e+08 1.4280e+03 3.3523e+05 1.3644e+05 6.2560e-01 7.9453e+01 6.8056e+11 8.2604e+11 9.1670e+06
8.5214e+01 3.1821e-04 7.4587e+03 4.1871e+02 7.7262e+05 2.0244e+08 3.8593e+08 1.4727e+03 3.4108e+05 1.3822e+05 6.3501e-01 8.0570e+01 6.8613e+11 8.3659e+11 8.9508e+06
9.2491e+01 3.3063e-04 7.4731e+03 4.3528e+02 7.8506e+05 2.0263e+08 4.0039e+08 1.5251e+03 3.4898e+05 1.4086e+05 6.4831e-01 8.2183e+01 6.9600e+11 8.5219e+11 8.8294e+06
1.0039e+02 3.4482e-04 7.5423e+03 4.5417e+02 8.0213e+05 2.0433e+08 4.1695e+08 1.5856e+03 3.5888e+05 1.4434e+05 6.6539e-01 8.4281e+01 7.1004e+11 8.7271e+11 8.7897e+06
1.0897e+02 3.6082e-04 7.6626e+03 4.7546e+02 8.2376e+05 2.0743e+08 4.3569e+08 1.6544e+03 3.7079e+05 1.4865e+05 6.8625e-01 8.6859e+01 7.2815e+11 8.9812e+11 8.8225e+06
1.1827e+02 3.7875e-04 7.8316e+03 4.9927e+02 8.4994e+05 2.1186e+08 4.5673e+08 1.7318e+03 3.8474e+05 1.5378e+05 7.1090e-01 8.9919e+01 7.5032e+11 9.2844e+11 8.9210e+06
1.2837e+02 3.9868e-04 8.0479e+03 5.2575e+02 8.8073e+05 2.1757e+08 4.8016e+08 1.8183e+03 4.0076e+05 1.5976e+05 7.3942e-01 9.3470e+01 7.7658e+11 9.6374e+11 9.0807e+06
1.3934e+02 4.2076e-04 8.3108e+03 5.5505e+02 9.1623e+05 2.2455e+08 5.0615e+08 1.9144e+03 4.1894e+05 1.6660e+05 7.7191e-01 9.7524e+01 8.0699e+11 1.0042e+12 9.2984e+06
1.5124e+02 4.4511e-04 8.6205e+03 5.8735e+02 9.5659e+05 2.3280e+08 5.3485e+08 2.0207e+03 4.3936e+05 1.7433e+05 8.0854e-01 1.0210e+02 8.4170e+11 1.0499e+12 9.5726e+06
1.6416e+02 4.7189e-04 8.9777e+03 6.2287e+02 1.0020e+06 2.4234e+08 5.6643e+08 2.1379e+03 4.6213e+05 1.8300e+05 8.4951e-01 1.0722e+02 8.8086e+11 1.1012e+12 9.9024e+06
1.7818e+02 5.0127e-04 9.3839e+03 6.6182e+02 1.0527e+06 2.5320e+08 6.0111e+08 2.2667e+03 4.8739e+05 1.9264e+05 8.9503e-01 1.1292e+02 9.2469e+11 1.1584e+12 1.0288e+07
1.9339e+02 5.3344e-04 9.8408e+03 7.0446e+02 1.1091e+06 2.6543e+08 6.3910e+08 2.4078e+03 5.1529e+05 2.0333e+05 9.4539e-01 1.1923e+02 9.7344e+11 1.2217e+12 1.0731e+07
2.0991e+02 5.6861e-04 1.0351e+04 7.5107e+02 1.1714e+06 2.7910e+08 6.8066e+08 2.5624e+03 5.4601e+05 2.1512e+05 1.0009e+00 1.2619e+02 1.0274e+12 1.2916e+12 1.1232e+07
2.2784e+02 6.0701e-04 1.0917e+04 8.0196e+02 1.2400e+06 2.9428e+08 7.2605e+08 2.7313e+03 5.7973e+05 2.2809e+05 1.0619e+00 1.3384e+02 1.0869e+12 1.3685e+12 1.1795e+07
2.4730e+02 6.4890e-04 1.1543e+04 8.5746e+02 1.3154e+06 3.1106e+08 7.7558e+08 2.9157e+03 6.1667e+05 2.4232e+05 1.1288e+00 1.4223e+02 1.1523e+12 1.4529e+12 1.2422e+07
2.6842e+02 6.9456e-04 1.2232e+04 9.1794e+02 1.3980e+06 3.2954e+08 8.2958e+08 3.1167e+03 6.5708e+05 2.5790e+05 1.2020e+00 1.5141e+02 1.2240e+12 1.5454e+12 1.3116e+07
2.9134e+02 7.4429e-04 1.2988e+04 9.8382e+02 1.4884e+06 3.4985e+08 8.8840e+08 3.3358e+03 7.0122e+05 2.7493e+05 1.2820e+00 1.6145e+02 1.3026e+12 1.6464e+12 1.3882e+07
3.1623e+02 7.9842e-04 1.3818e+04 1.0555e+03 1.5872e+06 3.7210e+08 9.5245e+08 3.5745e+03 7.4938e+05 2.9353e+05 1.3693e+00 1.7241e+02 1.3884e+12 1.7569e+12 1.4725e+07


==> EFT_code_release/limits/SuperCDMS_isoscalar_EFT_limits.txt <==
2.8943e+00 9.9434e+03 3.6430e+13 9.6082e+09 5.1280e+15 5.1306e+17 3.3705e+17 1.2077e+12 6.1536e+13 3.0222e+13 1.6880e+08 3.4325e+10 4.9598e+17 5.7262e+21 6.1845e+17
3.1068e+00 9.2670e+00 3.1992e+10 8.9574e+06 6.2608e+11 4.5069e+14 2.8751e+13 1.5025e+08 5.5957e+10 2.7466e+10 1.5340e+05 3.1186e+07 4.3524e+14 4.7945e+17 5.2440e+14
3.3349e+00 9.4472e-01 2.8975e+09 9.1407e+05 4.3186e+10 4.0842e+13 2.0766e+12 1.0966e+07 5.3708e+09 2.6336e+09 1.4707e+04 2.9888e+06 3.9406e+13 3.2738e+16 4.4776e+13
3.5797e+00 2.2841e-01 6.1137e+08 2.2122e+05 7.7541e+09 8.6235e+12 3.8165e+11 2.0330e+06 1.2174e+09 5.9603e+08 3.3279e+03 6.7595e+05 8.3135e+12 5.8396e+15 8.7785e+12
3.8425e+00 7.0455e-02 1.7652e+08 6.8271e+04 1.9514e+09 2.4908e+12 1.0260e+11 5.4583e+05 3.6394e+08 1.7805e+08 9.9406e+02 2.0186e+05 2.3998e+12 1.4687e+15 2.4459e+12
4.1246e+00 3.0328e-02 6.8711e+07 2.9414e+04 7.0497e+08 9.7015e+11 3.7636e+10 2.0090e+05 1.4972e+08 7.3159e+07 4.0840e+02 8.2893e+04 9.3408e+11 5.2856e+14 8.9743e+11
4.4275e+00 1.4625e-02 3.1840e+07 1.4188e+04 3.0577e+08 4.4993e+11 1.7200e+10 9.1688e+04 7.0847e+07 3.4604e+07 1.9317e+02 3.9208e+04 4.3288e+11 2.2963e+14 3.8760e+11
4.7525e+00 8.2944e-03 1.5551e+07 8.0486e+03 1.5839e+08 2.2009e+11 9.0069e+09 4.8193e+04 3.9048e+07 1.9028e+07 1.0619e+02 2.1530e+04 2.1148e+11 1.1862e+14 1.6774e+11
5.1014e+00 4.7987e-03 7.1436e+06 4.6677e+03 8.3911e+07 1.0120e+11 5.3280e+09 2.8263e+04 1.9988e+07 9.7049e+06 5.4139e+01 1.0963e+04 9.7152e+10 6.3487e+13 6.6459e+10
5.4760e+00 2.7905e-03 3.2350e+06 2.7209e+03 4.2983e+07 4.5931e+10 3.0476e+09 1.6123e+04 1.0556e+07 5.1142e+06 2.8523e+01 5.7719e+03 4.4014e+10 3.2759e+13 2.7087e+10
5.8780e+00 1.6614e-03 1.4930e+06 1.6227e+03 2.2594e+07 2.1319e+10 1.7909e+09 9.4132e+03 5.5559e+06 2.6768e+06 1.4923e+01 3.0134e+03 2.0333e+10 1.7614e+13 8.7835e+09
6.3096e+00 1.0207e-03 5.7532e+05 1.0007e+03 1.2107e+07 8.2260e+09 1.0991e+09 5.7539e+03 3.0234e+06 1.4386e+06 8.0112e+00 1.6103e+03 7.8348e+09 9.3702e+12 3.2138e+09
6.7728e+00 6.3733e-04 2.6547e+05 6.2573e+02 5.9444e+06 3.7948e+09 6.7354e+08 3.4915e+03 1.4845e+06 7.0571e+05 3.9272e+00 7.8955e+02 3.6150e+09 4.8492e+12 1.5666e+09
7.2701e+00 3.8541e-04 1.5231e+05 3.8197e+02 3.0652e+06 2.1782e+09 4.3834e+08 2.2185e+03 8.1836e+05 3.8858e+05 2.1629e+00 4.3441e+02 2.0739e+09 2.5285e+12 9.1647e+08
7.8038e+00 2.3973e-04 1.0522e+05 2.3765e+02 1.8538e+06 1.5045e+09 2.6174e+08 1.3256e+03 5.2265e+05 2.4823e+05 1.3818e+00 2.7768e+02 1.4326e+09 1.4656e+12 5.9668e+08
8.3768e+00 1.6596e-04 7.4182e+04 1.6443e+02 1.2443e+06 1.0640e+09 1.6946e+08 8.5914e+02 3.6570e+05 1.7389e+05 9.6800e-01 1.9455e+02 1.0104e+09 9.8029e+11 3.9617e+08
8.9918e+00 1.2317e-04 5.1682e+04 1.2205e+02 9.4313e+05 7.4180e+08 1.2179e+08 6.1877e+02 2.8514e+05 1.3569e+05 7.5536e-01 1.5188e+02 7.0388e+08 7.4154e+11 2.4385e+08
9.6520e+00 9.6864e-05 3.6868e+04 9.5911e+01 7.0889e+05 5.3226e+08 9.3209e+07 4.7444e+02 2.1610e+05 1.0201e+05 5.6761e-01 1.1383e+02 5.0242e+08 5.6515e+11 1.5509e+08
1.0361e+01 8.2221e-05 2.5768e+04 7.9188e+01 5.5702e+05 3.7240e+08 7.5225e+07 3.8376e+02 1.7378e+05 8.2013e+04 4.5615e-01 9.1437e+01 3.5117e+08 4.3337e+11 1.0752e+08
1.1121e+01 6.8901e-05 1.9000e+04 6.8611e+01 4.3668e+05 2.7476e+08 6.5108e+07 3.2996e+02 1.3711e+05 6.3748e+04 3.5419e-01 7.0636e+01 2.5894e+08 3.5645e+11 7.4429e+07
1.1938e+01 5.8801e-05 1.4631e+04 5.8547e+01 3.3741e+05 2.1223e+08 5.4974e+07 2.7656e+02 1.0835e+05 5.0292e+04 2.7939e-01 5.5687e+01 1.9944e+08 2.7698e+11 5.4298e+07
1.2814e+01 5.1799e-05 1.1453e+04 5.1581e+01 2.7148e+05 1.6633e+08 4.7659e+07 2.3992e+02 8.8930e+04 4.1227e+04 2.2900e-01 4.5625e+01 1.5614e+08 2.2321e+11 4.1567e+07
1.3755e+01 4.5003e-05 9.3203e+03 4.5299e+01 2.2639e+05 1.3542e+08 4.2535e+07 2.0890e+02 7.5483e+04 3.4952e+04 1.9413e-01 3.8659e+01 1.2707e+08 1.8636e+11 3.3207e+07
1.4765e+01 3.9799e-05 7.8472e+03 4.0092e+01 1.9471e+05 1.1412e+08 3.7226e+07 1.8215e+02 6.5978e+04 3.0520e+04 1.6946e-01 3.3657e+01 1.0699e+08 1.6051e+11 2.7544e+07
1.5849e+01 3.6064e-05 6.8107e+03 3.6356e+01 1.7003e+05 9.9083e+07 3.3327e+07 1.6294e+02 5.8597e+04 2.6897e+04 1.4929e-01 2.9640e+01 9.2860e+07 1.4200e+11 2.3603e+07
1.7013e+01 3.3379e-05 6.0711e+03 3.3676e+01 1.5148e+05 8.8362e+07 3.0507e+07 1.4903e+02 5.2956e+04 2.4280e+04 1.3475e-01 2.6745e+01 8.2778e+07 1.2666e+11 2.0812e+07
1.8262e+01 3.1482e-05 5.5397e+03 3.1773e+01 1.3800e+05 8.0659e+07 2.8469e+07 1.3901e+02 4.8888e+04 2.2391e+04 1.2427e-01 2.4659e+01 7.5534e+07 1.1552e+11 1.8824e+07
1.9602e+01 3.0185e-05 5.1592e+03 3.0476e+01 1.2828e+05 7.5138e+07 2.7029e+07 1.3190e+02 4.5995e+04 2.1048e+04 1.1681e-01 2.3174e+01 7.0346e+07 1.0745e+11 1.7402e+07
2.1042e+01 2.9350e-05 4.8941e+03 2.9646e+01 1.2134e+05 7.1289e+07 2.6043e+07 1.2703e+02 4.3987e+04 2.0113e+04 1.1161e-01 2.2134e+01 6.6732e+07 1.0170e+11 1.6394e+07
2.2586e+01 2.8897e-05 4.7118e+03 2.9192e+01 1.1653e+05 6.8676e+07 2.5420e+07 1.2400e+02 4.2662e+04 1.9501e+04 1.0820e-01 2.1456e+01 6.4250e+07 9.7731e+10 1.5702e+07
2.4245e+01 2.8561e-05 4.5994e+03 2.9012e+01 1.1344e+05 6.7034e+07 2.5104e+07 1.2179e+02 4.1909e+04 1.9152e+04 1.0626e-01 2.1061e+01 6.2716e+07 9.5128e+10 1.4878e+07
2.6025e+01 2.8507e-05 4.5434e+03 2.8955e+01 1.1167e+05 6.6228e+07 2.5032e+07 1.2059e+02 4.1635e+04 1.9008e+04 1.0546e-01 2.0900e+01 6.1953e+07 9.3703e+10 1.4557e+07
2.7935e+01 2.8693e-05 4.5345e+03 2.9168e+01 1.1107e+05 6.6107e+07 2.5044e+07 1.2057e+02 4.1735e+04 1.9048e+04 1.0569e-01 2.0945e+01 6.1832e+07 9.3267e+10 1.4412e+07
2.9986e+01 2.9115e-05 4.5662e+03 2.9598e+01 1.1149e+05 6.6576e+07 2.5252e+07 1.2152e+02 4.2187e+04 1.9251e+04 1.0680e-01 2.1161e+01 6.2264e+07 9.3608e+10 1.4410e+07
3.2188e+01 2.9745e-05 4.6337e+03 3.0242e+01 1.1277e+05 6.7567e+07 2.5643e+07 1.2339e+02 4.2958e+04 1.9595e+04 1.0872e-01 2.1543e+01 6.3184e+07 9.4697e+10 1.4538e+07
3.4551e+01 3.0555e-05 4.7339e+03 3.1079e+01 1.1489e+05 6.9035e+07 2.6204e+07 1.2607e+02 4.4016e+04 2.0078e+04 1.1139e-01 2.2069e+01 6.4552e+07 9.6457e+10 1.4772e+07
3.7088e+01 3.1554e-05 4.8648e+03 3.2101e+01 1.1773e+05 7.0949e+07 2.6933e+07 1.2952e+02 4.5347e+04 2.0683e+04 1.1474e-01 2.2730e+01 6.6336e+07 9.8847e+10 1.5113e+07
3.9811e+01 3.2740e-05 5.0247e+03 3.3296e+01 1.2124e+05 7.3287e+07 2.7812e+07 1.3378e+02 4.6951e+04 2.1407e+04 1.1873e-01 2.3518e+01 6.8517e+07 1.0181e+11 1.5544e+07


==> EFT_code_release/limits/SuperCDMS_isoscalar_EFT_limits_alt_halo_model.txt <==
2.8943e+00 7.2293e+07 2.6569e+17 6.9855e+13 4.9915e+19 3.7418e+21 3.9862e+21 1.1741e+16 4.4807e+17 2.2007e+17 1.2292e+12 2.4995e+14 3.6174e+21 6.7798e+25 4.5175e+21
3.1068e+00 1.0331e+02 3.6913e+11 9.9848e+07 1.1099e+13 5.1992e+15 5.2052e+14 2.6453e+09 6.3165e+11 3.1015e+11 1.7323e+06 3.5222e+08 5.0231e+15 8.7426e+18 6.1871e+15
3.3349e+00 4.7403e+00 1.5389e+10 4.5845e+06 3.1847e+11 2.1684e+14 1.5190e+13 7.9038e+07 2.7687e+10 1.3582e+10 7.5854e+04 1.5418e+07 2.0935e+14 2.4494e+17 2.4524e+14
3.5797e+00 5.6753e-01 1.7279e+09 5.4914e+05 2.6203e+10 2.4356e+13 1.2703e+12 6.6942e+06 3.2149e+09 1.5762e+09 8.8024e+03 1.7888e+06 2.3501e+13 1.9906e+16 2.6595e+13
3.8425e+00 1.3236e-01 3.5356e+08 1.2819e+05 5.1217e+09 4.9870e+12 2.5379e+11 1.3471e+06 7.0472e+08 3.4501e+08 1.9264e+03 3.9127e+05 4.8084e+12 3.8848e+15 5.0667e+12
4.1246e+00 4.0825e-02 1.0287e+08 3.9559e+04 1.2878e+09 1.4514e+12 6.7904e+10 3.5994e+05 2.1142e+08 1.0345e+08 5.7758e+02 1.1729e+05 1.3988e+12 9.7261e+14 1.4305e+12
4.4275e+00 1.7601e-02 4.0002e+07 1.7068e+04 4.7284e+08 5.6477e+11 2.4942e+10 1.3267e+05 8.6955e+07 4.2492e+07 2.3721e+02 4.8147e+04 5.4391e+11 3.5064e+14 5.2386e+11
4.7525e+00 8.6227e-03 1.8518e+07 8.3655e+03 2.0337e+08 2.6168e+11 1.1466e+10 6.0941e+04 4.1684e+07 2.0353e+07 1.1361e+02 2.3059e+04 2.5182e+11 1.5323e+14 2.2550e+11
5.1014e+00 5.0545e-03 9.1733e+06 4.9047e+03 1.0656e+08 1.2982e+11 6.0928e+09 3.2483e+04 2.3301e+07 1.1362e+07 6.3410e+01 1.2861e+04 1.2476e+11 8.0087e+13 9.8843e+10
5.4760e+00 3.0074e-03 4.3060e+06 2.9259e+03 5.7238e+07 6.1053e+10 3.6652e+09 1.9386e+04 1.2158e+07 5.9018e+06 3.2923e+01 6.6666e+03 5.8594e+10 4.3452e+13 3.9135e+10
5.8780e+00 1.7636e-03 1.9452e+06 1.7202e+03 2.9488e+07 2.7629e+10 2.1414e+09 1.1295e+04 6.5437e+06 3.1613e+06 1.7626e+01 3.5632e+03 2.6471e+10 2.2582e+13 1.6186e+10
6.3096e+00 1.0822e-03 8.4104e+05 1.0574e+03 1.5475e+07 1.2015e+10 1.2681e+09 6.6400e+03 3.4459e+06 1.6603e+06 9.2549e+00 1.8690e+03 1.1457e+10 1.1979e+13 5.1109e+09
6.7728e+00 6.5208e-04 3.3777e+05 6.3988e+02 8.2993e+06 4.8283e+09 7.8534e+08 4.0669e+03 1.7250e+06 8.2122e+05 4.5714e+00 9.1870e+02 4.6001e+09 6.5570e+12 1.8970e+09
7.2701e+00 3.9886e-04 1.5814e+05 3.9507e+02 3.9977e+06 2.2611e+09 4.8416e+08 2.4998e+03 8.5356e+05 4.0542e+05 2.2569e+00 4.5333e+02 2.1538e+09 3.1923e+12 9.3782e+08
7.8038e+00 2.3393e-04 9.4143e+04 2.3175e+02 2.0929e+06 1.3465e+09 2.9571e+08 1.4890e+03 5.0724e+05 2.4095e+05 1.3413e+00 2.6943e+02 1.2821e+09 1.6662e+12 5.6641e+08
8.3768e+00 1.5700e-04 6.8719e+04 1.5551e+02 1.3005e+06 9.8232e+08 1.7956e+08 9.0571e+02 3.4141e+05 1.6220e+05 9.0287e-01 1.8143e+02 9.3571e+08 1.0315e+12 3.7453e+08
8.9918e+00 1.1514e-04 4.7207e+04 1.1411e+02 9.0400e+05 6.7752e+08 1.2349e+08 6.2434e+02 2.5367e+05 1.2068e+05 6.7177e-01 1.3499e+02 6.4295e+08 7.1374e+11 2.5784e+08
9.6520e+00 9.0684e-05 3.5767e+04 8.9853e+01 7.1270e+05 5.1341e+08 9.2061e+07 4.6719e+02 2.0302e+05 9.5797e+04 5.3288e-01 1.0682e+02 4.8716e+08 5.6078e+11 1.5824e+08
1.0361e+01 7.5535e-05 2.4582e+04 7.4734e+01 5.3805e+05 3.5512e+08 7.3237e+07 3.7273e+02 1.5946e+05 7.5186e+04 4.1846e-01 8.3922e+01 3.3502e+08 4.3007e+11 1.0336e+08
1.1121e+01 6.5407e-05 1.8194e+04 6.5157e+01 4.3782e+05 2.6300e+08 6.1374e+07 3.2196e+02 1.3111e+05 6.0961e+04 3.3870e-01 6.7548e+01 2.4797e+08 3.4932e+11 7.3009e+07
1.1938e+01 5.6257e-05 1.3957e+04 5.5994e+01 3.3849e+05 2.0201e+08 5.3602e+07 2.6932e+02 1.0323e+05 4.7923e+04 2.6623e-01 5.3061e+01 1.9024e+08 2.7848e+11 5.2173e+07
1.2814e+01 4.9968e-05 1.0912e+04 4.9758e+01 2.6855e+05 1.5848e+08 4.6316e+07 2.3306e+02 8.4820e+04 3.9308e+04 2.1834e-01 4.3498e+01 1.4877e+08 2.2124e+11 3.9570e+07
1.3755e+01 4.3253e-05 8.8804e+03 4.3550e+01 2.2210e+05 1.2906e+08 4.1301e+07 2.0458e+02 7.2319e+04 3.3477e+04 1.8594e-01 3.7026e+01 1.2107e+08 1.8306e+11 3.1557e+07
1.4765e+01 3.8470e-05 7.5013e+03 3.8777e+01 1.9021e+05 1.0909e+08 3.6356e+07 1.7774e+02 6.3574e+04 2.9302e+04 1.6265e-01 3.2306e+01 1.0228e+08 1.5688e+11 2.6247e+07
1.5849e+01 3.5071e-05 6.5463e+03 3.5369e+01 1.6605e+05 9.5251e+07 3.2489e+07 1.5879e+02 5.6571e+04 2.5956e+04 1.4407e-01 2.8601e+01 8.9257e+07 1.3845e+11 2.2609e+07
1.7013e+01 3.2645e-05 5.8710e+03 3.2940e+01 1.4766e+05 8.5462e+07 2.9726e+07 1.4522e+02 5.1421e+04 2.3569e+04 1.3080e-01 2.5954e+01 8.0051e+07 1.2352e+11 2.0064e+07
1.8262e+01 3.0948e-05 5.3898e+03 3.1239e+01 1.3446e+05 7.8486e+07 2.7758e+07 1.3555e+02 4.7726e+04 2.1862e+04 1.2132e-01 2.4065e+01 7.3492e+07 1.1258e+11 1.8266e+07
1.9602e+01 2.9800e-05 5.0489e+03 3.0092e+01 1.2506e+05 7.3530e+07 2.6376e+07 1.2878e+02 4.5133e+04 2.0657e+04 1.1464e-01 2.2733e+01 6.8842e+07 1.0472e+11 1.6989e+07
2.1042e+01 2.9081e-05 4.8133e+03 2.9372e+01 1.1841e+05 7.0117e+07 2.5447e+07 1.2419e+02 4.3367e+04 1.9826e+04 1.1001e-01 2.1816e+01 6.5630e+07 9.9204e+10 1.6091e+07
2.2586e+01 2.8668e-05 4.6530e+03 2.9017e+01 1.1387e+05 6.7819e+07 2.4869e+07 1.2139e+02 4.2223e+04 1.9297e+04 1.0708e-01 2.1232e+01 6.3447e+07 9.5452e+10 1.5476e+07
2.4245e+01 2.8395e-05 4.5586e+03 2.8843e+01 1.1100e+05 6.6442e+07 2.4590e+07 1.1928e+02 4.1609e+04 1.9008e+04 1.0546e-01 2.0904e+01 6.2159e+07 9.3020e+10 1.4706e+07
2.6025e+01 2.8405e-05 4.5162e+03 2.8862e+01 1.0942e+05 6.5833e+07 2.4540e+07 1.1825e+02 4.1437e+04 1.8916e+04 1.0495e-01 2.0799e+01 6.1581e+07 9.1731e+10 1.4432e+07
2.7935e+01 2.8648e-05 4.5179e+03 2.9121e+01 1.0897e+05 6.5866e+07 2.4566e+07 1.1836e+02 4.1626e+04 1.8998e+04 1.0540e-01 2.0887e+01 6.1605e+07 9.1415e+10 1.4332e+07
2.9986e+01 2.9107e-05 4.5580e+03 2.9593e+01 1.0951e+05 6.6458e+07 2.4796e+07 1.1943e+02 4.2147e+04 1.9231e+04 1.0669e-01 2.1140e+01 6.2152e+07 9.1855e+10 1.4363e+07
3.2188e+01 2.9776e-05 4.6324e+03 3.0277e+01 1.1088e+05 6.7550e+07 2.5204e+07 1.2139e+02 4.2979e+04 1.9604e+04 1.0877e-01 2.1552e+01 6.3167e+07 9.3017e+10 1.4515e+07
3.4551e+01 3.0618e-05 4.7386e+03 3.1152e+01 1.1307e+05 6.9105e+07 2.5777e+07 1.2412e+02 4.4086e+04 2.0110e+04 1.1157e-01 2.2103e+01 6.4615e+07 9.4837e+10 1.4770e+07
3.7088e+01 3.1652e-05 4.8746e+03 3.2201e+01 1.1596e+05 7.1094e+07 2.6517e+07 1.2764e+02 4.5464e+04 2.0735e+04 1.1503e-01 2.2782e+01 6.6470e+07 9.7265e+10 1.5130e+07
3.9811e+01 3.2864e-05 5.0394e+03 3.3425e+01 1.1951e+05 7.3502e+07 2.7404e+07 1.3192e+02 4.7112e+04 2.1474e+04 1.1913e-01 2.3597e+01 6.8716e+07 1.0026e+11 1.5578e+07

